Compositional Generalization with Grounded Language Models

Grounded language models use external sources of information, such as knowledge graphs, to meet some of the general challenges associated with pre-training. By extending previous work on compositional generalization in semantic parsing, we allow for a controlled evaluation of the degree to which these models learn and generalize from patterns in knowledge graphs. We develop a procedure for generating natural language questions paired with knowledge graphs that targets different aspects of compositionality and further avoids grounding the language models in information already encoded implicitly in their weights. We evaluate existing methods for combining language models with knowledge graphs and find them to struggle with generalization to sequences of unseen lengths and to novel combinations of seen base components. While our experimental results provide some insight into the expressive power of these models, we hope our work and released datasets motivate future research on how to better combine language models with structured knowledge representations.

==> distribution_2hop.dat <==
f
0.3393333333333333
0.21958333333333332
0.14616666666666667
0.043666666666666666
0.042833333333333334
0.03666666666666667
0.03641666666666667
0.034416666666666665
0.03375
0.01225
0.009083333333333334
0.008666666666666666
0.008666666666666666
0.005
0.00425
0.004
0.0028333333333333335
0.00275
0.0026666666666666666
0.0025833333333333333
0.0023333333333333335
0.00125
0.0008333333333333334


==> distribution_3hop.dat <==
f
0.09733333333333333
0.09433333333333334
0.04691666666666667
0.04583333333333333
0.044833333333333336
0.042916666666666665
0.042166666666666665
0.0405
0.03891666666666667
0.0365
0.0285
0.026583333333333334
0.021666666666666667
0.0205
0.01875
0.017583333333333333
0.0175
0.01675
0.016083333333333335
0.01575
0.01525
0.014666666666666666
0.014583333333333334
0.013916666666666667
0.011916666666666667
0.011666666666666667
0.010416666666666666
0.01025
0.01025
0.009333333333333334
0.009
0.009
0.008833333333333334
0.00825
0.008
0.007583333333333333
0.0075
0.007
0.007
0.007
0.005666666666666667
0.0055
0.005166666666666667
0.005
0.00425
0.003833333333333333
0.003416666666666667
0.00325
0.002916666666666667
0.00275
0.0026666666666666666
0.0026666666666666666
0.0026666666666666666
0.0025
0.0021666666666666666
0.0019166666666666666
0.0015
0.0015
0.0013333333333333333
0.0011666666666666668
0.0008333333333333334
0.0008333333333333334
0.00075
0.0006666666666666666
0.0005833333333333334
0.0005
0.0005
0.0005
0.0005
0.0004166666666666667
0.0003333333333333333
0.00025
0.00016666666666666666


==> distribution_4hop.dat <==
f
0.06741666666666667
0.06583333333333333
0.06158333333333333
0.044333333333333336
0.03716666666666667
0.036583333333333336
0.03158333333333333
0.030916666666666665
0.029
0.028166666666666666
0.0275
0.027333333333333334
0.026083333333333333
0.025833333333333333
0.021916666666666668
0.020666666666666667
0.015833333333333335
0.015416666666666667
0.013416666666666667
0.012916666666666667
0.01225
0.012
0.01175
0.010083333333333333
0.010083333333333333
0.009916666666666667
0.00975
0.00825
0.007833333333333333
0.007416666666666667
0.0069166666666666664
0.0065
0.006416666666666667
0.006166666666666667
0.006
0.006
0.005916666666666666
0.005666666666666667
0.005666666666666667
0.0055
0.005416666666666667
0.005416666666666667
0.005083333333333333
0.004916666666666666
0.004916666666666666
0.004833333333333334
0.00475
0.004666666666666667
0.004166666666666667
0.004
0.003833333333333333
0.0035
0.003416666666666667
0.0033333333333333335
0.0033333333333333335
0.0031666666666666666
0.0031666666666666666
0.0030833333333333333
0.003
0.002916666666666667
0.002916666666666667
0.0028333333333333335
0.0028333333333333335
0.0028333333333333335
0.00275
0.0026666666666666666
0.0025833333333333333
0.0025
0.0025
0.002416666666666667
0.0023333333333333335
0.0023333333333333335
0.00225
0.0020833333333333333
0.002
0.0019166666666666666
0.0018333333333333333
0.0018333333333333333
0.0018333333333333333
0.0016666666666666668
0.0016666666666666668
0.0016666666666666668
0.0015833333333333333
0.0015833333333333333
0.0015833333333333333
0.0015833333333333333
0.0015833333333333333
0.0015
0.0015
0.0014166666666666668
0.0014166666666666668
0.0014166666666666668
0.0013333333333333333
0.0013333333333333333
0.00125
0.00125
0.0011666666666666668
0.0011666666666666668
0.0011666666666666668
0.0010833333333333333
0.0010833333333333333
0.0010833333333333333
0.0010833333333333333
0.0010833333333333333
0.0010833333333333333
0.001
0.001
0.001
0.001
0.001
0.001
0.001
0.0008333333333333334
0.0008333333333333334
0.0008333333333333334
0.0008333333333333334
0.0008333333333333334
0.0008333333333333334
0.00075
0.00075
0.00075
0.00075
0.00075
0.00075
0.00075
0.00075
0.0006666666666666666
0.0006666666666666666
0.0006666666666666666
0.0005833333333333334
0.0005833333333333334
0.0005833333333333334
0.0005833333333333334
0.0005833333333333334
0.0005833333333333334
0.0005
0.0005
0.0005
0.0005
0.0005
0.0005
0.0005
0.0005
0.0005
0.0005
0.0005
0.0004166666666666667
0.0004166666666666667
0.0004166666666666667
0.0004166666666666667
0.0004166666666666667
0.0004166666666666667
0.0004166666666666667
0.0004166666666666667
0.0003333333333333333
0.0003333333333333333
0.0003333333333333333
0.0003333333333333333
0.0003333333333333333
0.0003333333333333333
0.0003333333333333333
0.00025
0.00025
0.00025
0.00025
0.00025
0.00025
0.00025
0.00025
0.00025
0.00025
0.00016666666666666666
0.00016666666666666666
0.00016666666666666666
0.00016666666666666666
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05
8.333333333333333e-05


==> figures/2_regplot.dat <==
x y
3330 0.9913294797687862
2250 0.995575221238938
364  0.9827586206896551
1400 1.0
348  0.9861111111111112
362  0.975
464  0.967741935483871
348  0.9807692307692307
28   0.5
134  0.8571428571428571
60   1.0
450  0.9666666666666667
68   1.0
46   0.9
26   0.5
104  0.9583333333333334
96   1.0
14   1.0
24   0.5
28   1.0
16   0.75
34   0.25


==> figures/3_regplot.dat <==
x y
154 0.75
404 0.8837209302325582
980 0.9263157894736842
290 0.8
40  0.5625
428 0.9375
974 0.9386792452830188
130 0.5882352941176471
98  0.875
402 0.92
228 0.75
64  0.42857142857142855
154 0.7045454545454546
470 0.9302325581395349
72  0.8888888888888888
256 0.7833333333333333
98  0.8571428571428571
106 0.8888888888888888
398 0.9204545454545454
96  0.875
432 0.8444444444444444
152 0.8333333333333334
134 0.6111111111111112
98  0.7083333333333334
112 0.5714285714285714
48  0.4375
382 0.9027777777777778
72  0.7777777777777778
192 0.7954545454545454
242 0.75
2   0.5
26  0.625
142 0.625
174 0.7608695652173914
166 0.475
94  0.9444444444444444
70  0.6
36  0.9
472 0.9204545454545454
106 0.8333333333333334
154 0.9444444444444444
70  0.75
26  0.5
72  0.6666666666666666
74  0.7222222222222222
58  0.5
32  0.0
62  1.0
108 0.8571428571428571
34  0.875
4   0.5
18  1.0
6   0.5
44  0.6666666666666666
26  0.6666666666666666
20  0.5
6   1.0
38  0.5
6   0.5
18  1.0
10  0.5
34  0.75
0   0.25
8   0.5


==> figures/4_regplot.dat <==
x y
28  0.5
160 0.5357142857142857
626 0.6545454545454545
36  0.5
434 0.7553191489361702
310 0.5
298 0.5256410256410257
50  0.5
96  0.6578947368421053
48  0.4
74  1.0
334 0.5185185185185185
620 0.62
114 0.5
246 0.5714285714285714
358 0.6290322580645161
4   0.25
270 0.625
134 0.625
154 0.7142857142857143
670 0.5606060606060606
360 0.6666666666666666
34  0.6
48  0.375
280 0.5
50  0.5
132 0.5
36  0.75
62  0.6428571428571429
30  0.375
18  0.75
10  0.5
210 0.5625
18  1.0
284 0.8611111111111112
38  0.5833333333333334
0   0.5
152 0.5833333333333334
18  0.5833333333333334
74  0.6111111111111112
64  0.6875
12  1.0
106 0.5909090909090909
86  0.6666666666666666
4   0.0
16  0.5
22  0.25
274 0.6774193548387096
54  0.5
24  1.0
36  0.7777777777777778
48  1.0
22  0.6
26  0.5
68  0.2777777777777778
34  0.3333333333333333
6   0.5
30  0.0
16  0.5
28  0.8333333333333334
116 0.3333333333333333
50  0.5
84  0.6
4   0.5
22  0.5
2   1.0
16  0.5
24  1.0
230 0.7333333333333333
18  0.5
12  1.0
66  0.16666666666666666
6   0.75
6   1.0
6   0.5
30  0.0
16  0.5
106 0.6666666666666666
8   0.75
42  0.5
22  0.75
4   0.75
10  0.5
44  0.6
6   0.375
58  0.5
50  0.3
114 0.75
4   0.75
18  0.5
32  0.75
12  0.75
4   0.5
6   0.5
30  0.5
28  0.25
14  1.0
4   0.0
40  0.16666666666666666
12  0.0
46  0.3333333333333333
10  0.0
30  0.5
14  1.0
2   0.0
30  0.5
10  0.5
14  0.25
12  0.5
10  1.0
10  0.5
12  0.5
2   0.5
10  0.0
34  0.3333333333333333
6   0.5
22  0.5
4   0.5
0   1.0
10  0.0
18  0.5
20  0.5
6   0.5
6   0.5

